Experimental Demonstration of Event-based Optical Camera Communication in Long-Range Outdoor Environment

We propose a robust demodulation scheme for optical camera communication systems using an event-based vision sensor, combining OOK with toggle demodulation and a digital phase-locked loop. This is the first report to achieve a $\mathrm{BER} < 10^{-3}$ at 200m-60kbps and 400m-30kbps in outdoor experiments.

==> plot/freq.csv <==
100,10,139.41,158.69,173.48,186.24
50,20,144.95,158.61,173.36,253.29
20,50,135.99,159.53,173.58,188.92
10,100,134.65,159.26,178.83,185.33
5,200,135.05,158.78,189.42,184.44
2,500,135.45,158.26,182.11,194
1,1000,114.65,145.66,176.83,190.97
0.9,1111,113.63,134.49,175.8,190.47
0.8,1250,109.36,118.6,175.35,189.66
0.7,1429,105.02,107.85,174.77,189.23
0.6,1667,100.51,91.03,174.49,187.68
0.5,2000,98.931,88.354,170.37,183.2
0.4,2500,90.458,66.474,169.54,183.39
0.3,3333,100.721,73.317,165.2,173.27
0.2,5000,75.537,72.83,151.06,163.52
0.1,10000,40.924,72.44,120.69,145.36
0.09,11111,42.439,61.419,115.621,136.334
0.08,12500,40.364,43.761,111.606,134.873
0.07,14286,33.647,23.421,105.088,122.699
0.06,16667,18.981,9.948,108.016,115.25
0.05,20000,7.046,5.233,98.871,112.56
0.04,25000,2.997,2.367,89.266,96.834
0.03,33333,0.061,0.035,78.532,82.485
0.02,50000,0.026,0.028,76.081,53.3
0.01,100000,0.005,0.015,10.809,4.596
